Simplification of Polyhedral Reductions in Practice

Reductions combine collections of inputs with an associative (and here, also commutative) operator to produce collections of outputs. When the same value contributes to multiple outputs, there is an opportunity to reuse partial results, enabling reduction simplification. We provide the first complete push-button implementation of reduction simplification in a compiler. We evaluate its effectiveness on a range of real-world applications, and show that simplification rediscovers several key results in algorithmic improvement across multiple domains, previously only obtained through clever manual human analysis and effort. We also discover alternate, previously unknown algorithms, albeit without improving the asymptotic complexity.

==> data/AverageMemory.csv <==
N,N2,N3,Original,New,Hybrid1,Hybrid2,Lyngso
100,0.2,1,2.258,3.276,3.275,3.317,3.24
200,0.8,8,2.949,15.26,15.239,15.235,15.199
300,1.8,27,4.49,47.202,47.239,47.193,47.319
400,3.2,64,6.745,108.888,108.964,108.922,108.96
500,5,125,9.666,210.234,210.219,210.158,210.146
600,7.2,216,13.319,360.545,360.593,360.606,360.626
700,9.8,343,17.504,570,569.928,569.972,570.022
800,12.8,512,22.616,847.984,847.982,847.93,848.045
900,16.2,729,28.071,1204.733,1204.694,1204.705,1204.715
1000,20,1000,34.429,1649.801,1649.888,1649.79,1649.801
1100,24.2,1331,41.192,2192.832,2192.807,2192.761,2192.821
1200,28.8,1728,48.701,2843.582,2843.617,2843.67,2843.561
1300,33.8,2197,56.836,3611.962,3611.909,3611.928,3611.869
1400,39.2,2744,65.762,4507.521,4507.653,4507.597,4507.594
1500,45,3375,75.388,5540.487,5540.309,5540.528,5540.372
1600,51.2,4096,85.502,6720.095,6720.134,6720.112,6720.117
1700,57.8,4913,96.327,8056.603,8056.351,8056.285,8056.682
1800,64.8,5832,107.774,9559.073,9559.295,9558.997,9559.629
1900,72.2,6859,119.931,11238.321,11238.801,11238.257,11238.386
2000,80,8000,132.804,13103.376,13103.358,13103.305,13103.127
2100,88.2,9261,146.169,15164.159,15164.195,15164.117,15164.149
2200,96.8,10648,160.263,17430.576,17430.131,17430.579,17430.4
2300,105.8,12167,174.974,19911.501,19912.188,19911.737,19912.499
2400,115.2,13824,190.465,22618.236,22619.012,22619.071,22618.87
2500,125,15625,206.482,25559.993,25559.668,25559.385,25559.755
2600,135.2,17576,223.182,28745.326,28746.042,28745.423,28745.692
2700,145.8,19683,240.481,32185.805,32185.979,32186.127,32185.994
2800,156.8,21952,258.563,35889.435,35889.531,35890.125,35891.059


==> data/AverageRuntimes.csv <==
N,N3,N4,Original,New,Hybrid1,Hybrid2,Lyngso
100,0.007,0.01,0.0212955,0.01437275,0.012258,0.01416525,0.01220375
200,0.056,0.16,0.28648875,0.10679475,0.09165875,0.1046015,0.09051775
300,0.189,0.81,1.37260075,0.34789875,0.29359075,0.339453,0.301166
400,0.448,2.56,4.30446225,0.8081335,0.685248,0.79417625,0.6795285
500,0.875,6.25,10.30449325,1.57350625,1.33019775,1.54364475,1.31116525
600,1.512,12.96,21.1459245,2.7851995,2.28775275,2.6793455,2.264953
700,2.401,24.01,39.10244875,4.37819025,3.59984275,4.36761675,3.57362175
800,3.584,40.96,66.31933675,6.6919825,5.38098125,6.48594075,5.363073
900,5.103,65.61,105.95820825,9.49989,7.64255,9.44622875,7.57580475
1000,7,100,161.10508225,13.36517575,10.597808,13.239985,10.461838
1100,9.317,146.41,235.3104265,18.2578455,14.1417005,18.08958025,13.65562875
1200,12.096,207.36,333.88473125,23.90662075,18.25459,23.90916375,17.836598
1300,15.379,285.61,457.18799025,31.15284875,23.2972795,30.807447,22.83576925
1400,19.208,384.16,615.0313795,39.20766325,29.15672975,38.86200825,28.686128
1500,23.625,506.25,807.84228775,49.790798,35.122587,48.36153425,35.34564975
1600,28.672,655.36,1044.5894215,59.32790525,43.34215,58.8221435,42.5799375
1700,34.391,835.21,1330.070859,72.87493225,52.3288915,71.654739,51.18023575
1800,40.824,1049.76,1668.89816675,87.09413475,62.30670125,86.214129,61.5286325
1900,48.013,1303.21,2072.58013775,103.57415525,73.494781,102.012146,71.57728675
2000,56,1600,2544.8928655,118.8784465,84.60908275,118.880705,83.70098625
2100,64.827,1944.81,3091.45029175,142.22829825,99.12815775,139.55155425,96.422069
2200,74.536,2342.56,3721.3345735,162.96839875,113.21821325,162.6426375,111.8523485
2300,85.169,2798.41,4448.31898,188.76101025,130.60641875,186.75104225,128.61860375
2400,96.768,3317.76,5277.23428225,212.41536375,147.443489,212.31311775,145.4391005
2500,109.375,3906.25,6223.471796,246.64855425,168.30475675,245.65686025,164.2084415
2600,123.032,4569.76,7283.01657225,274.70770125,186.75821225,273.44668625,185.7598195
2700,137.781,5314.41,8458.82792425,317.2748555,212.68254,312.019585,207.24848675
2800,153.664,6146.56,9813.861915,342.383017,234.04274725,341.2998115,230.47695025
2900,170.723,7072.81,11294.89753275,392.12956175,263.5149085,389.98041675,256.361755
3000,189,8100,12945.73369925,429.94244825,292.3752915,430.5070415,286.48405125

